Few-Shot NLU with Vector Projection Distance and Abstract Triangular CRF

Data sparsity problem is a key challenge of Natural Language Understanding (NLU), especially for a new target domain. By training an NLU model in source domains and applying the model to an arbitrary target domain directly (even without fine-tuning), few-shot NLU becomes crucial to mitigate the data scarcity issue. In this paper, we propose to improve prototypical networks with vector projection distance and abstract triangular Conditional Random Field (CRF) for the few-shot NLU. The vector projection distance exploits projections of contextual word embeddings on label vectors as word-label similarities, which is equivalent to a normalized linear model. The abstract triangular CRF learns domain-agnostic label transitions for joint intent classification and slot filling tasks. Extensive experiments demonstrate that our proposed methods can significantly surpass strong baselines. Specifically, our approach can achieve a new state-of-the-art on two few-shot NLU benchmarks (Few-Joint and SNIPS) in Chinese and English without fine-tuning on target domains.

==> authors.txt <==
1.Full names of all authors:

Su ZHU (su.zhu@aispeech.com), Lu CHEN (chenlusz@sjtu.edu.cn), Ruisheng CAO (211314@sjtu.edu.cn), Zhi CHEN (zhenchi713@sjtu.edu.cn), Qingliang MIAO (qingliang.miao@aispeech.com), Kai YU (kai.yu@sjtu.edu.cn)

2. The contact author's name

Su Zhu

3. Postal mailing address and email address of the contact author.

701 Yunjin Road, 200232, Xuhui District, Shanghai, China
zhusu.china@gmail.com

